Convex Optimization for Parameter Synthesis in MDPs

Probabilistic model checking aims to prove whether a Markov decision process (MDP) satisfies a temporal logic specification. The underlying methods rely on an often unrealistic assumption that the MDP is precisely known. Consequently, parametric MDPs (pMDPs) extend MDPs with transition probabilities that are functions over unspecified parameters. The parameter synthesis problem is to compute an instantiation of these unspecified parameters such that the resulting MDP satisfies the temporal logic specification. We formulate the parameter synthesis problem as a quadratically constrained quadratic program (QCQP), which is nonconvex and is NP-hard to solve in general. We develop two approaches that iteratively obtain locally optimal solutions. The first approach exploits the so-called convex-concave procedure (CCP), and the second approach utilizes a sequential convex programming (SCP) method. The techniques improve the runtime and scalability by multiple orders of magnitude compared to black-box CCP and SCP by merging ideas from convex optimization and probabilistic model checking. We demonstrate the approaches on a satellite collision avoidance problem with hundreds of thousands of states and tens of thousands of parameters and their scalability on a wide range of commonly used benchmarks.

==> data/die_convex.dat <==
2 0.07   
3 0.1
4 0.12
5 0.11
6 0.1
7 0.16
8 0.1


==> data/die_smt.dat <==
2 0.3 
3 15.53 
4 15.32
5 15.50
6 16.32
7 15.28
8 18.21


==> data/die_stateelim.dat <==
2 0.9
3 8.3
4 100
5 100
6 100
7 100
8 100


==> data/maze_ccp.dat <==
		x y	
		1 7331.424548894039
		2 1474.1690226868639
		3 55.93126072113543
		4 26.29305340277518
		5 24.452016581384772
		6 23.892529175279748
		7 23.153100303636275
		8 21.6044987993742
		9 19.77628243799736
		10 19.045626187629722
		11 18.762789854619875
		12 18.53277591780075
		13 18.311025914330674
		14 18.084235797472672
		15 17.836614083752284
		16 17.631150564238805
		17 17.427625694276
		18 17.21633265806234
		19 16.98524548971742
		20 16.72565261517628
		21 16.425944336864877
		22 16.11622066494388
		23 15.791747102699206
		24 15.450269104575545
		25 15.10991030726731
		26 14.763012283985745
		27 14.401478699204546
		28 14.020323281947674
		29 13.705983018891596
		30 13.394189190707536
		31 13.110312096011652
		32 12.834138667820586
		33 12.566666624480154
		34 12.306803537647674
		35 12.05258684962577
		36 11.804838696126682
		37 11.562219439328928
		38 11.33765796964288
		39 11.126442985879889
		40 10.9177194477178
		41 10.711992727609204
		42 10.505189285203365
		43 10.308360010938689
		44 10.114691047946618
		45 9.920670769800598
		46 9.72353609226505
		47 9.556711098304515
		48 9.401648319118578
		49 9.250210741065908
		50 9.102164949822447
		51 8.957304047633908
		52 8.815314748857602
		53 8.676043828225918
		54 8.539517275556832
		55 8.405503268714533
		56 8.273864928452006
		57 8.144408606849215
		58 8.017492448660647
		59 7.892611977885864
		60 7.789865884454049
		61 7.692136531246508
		62 7.595700734279312
		63 7.5245095426522655
		64 7.473480388917298
		65 7.424586143994461
		66 7.377272112345727
		67 7.337620565479499
		68 7.301096767209927
		69 7.265569979336336
		70 7.23099962943801
		71 7.1973545806876915
		72 7.164593264983865
		73 7.132677530023016
		74 7.1015756490157
		75 7.071256019611846
		76 7.041688466244089
		77 7.012846389616955
		78 6.984700191422056
		79 6.957226662720358
		80 6.93040058447872
		81 6.904198422804538
		82 6.8785976994989415
		83 6.853578749323233
		84 6.829121602660639
		85 6.805207696009129
		86 6.781817558202241
		87 6.75893459339947
		88 6.736541096391154
		89 6.714620929857757
		90 6.693158638069209
		91 6.672139781204785
		92 6.651549105927006
		93 6.631374367144676
		94 6.61159819024708
		95 6.592171042836251
		96 6.573055358700127
		97 6.5542470585243935
		98 6.535742553699478
		99 6.517535199877299
		100 6.499610638787563
		101 6.48194569074273
		102 6.464497086886628
		103 6.447200443437509
		104 6.429959922586112
		105 6.412649122254445
		106 6.395100637104506
		107 6.377223258976988
		108 6.359025577724238
		109 6.340560763549029
		110 6.322040936371066
		111 6.303485124471401
		112 6.284992439105304
		113 6.2666522287508934
		114 6.248541502887048
		115 6.235329007331297
		116 6.225640877357305
		117 6.216240313760068
		118 6.207150615487113
		119 6.1983662468418625
		120 6.189790329149444
		121 6.18145419591362
		122 6.173748801538467
		123 6.166400256689548
		124 6.1593708069748425
		125 6.152899046334737
		126 6.146849366517973
		127 6.142702800041376
		128 6.139113446237355
		129 6.135456787837496
		130 6.131662097812281
		131 6.127625829232651
		132 6.12318984631805
		133 6.1181070238956226
		134 6.111984702716039
		135 6.104239296195236
		136 6.094172851571491
		137 6.081289114612283
		138 6.065508937027256
		139 6.053483623538437
		140 6.0466784544174725
		141 6.0401846710451155
		142 6.0339820130453115
		143 6.028054647808917
		144 6.02238467503132
		145 6.0169566454884365
		146 6.0117553038111815
		147 6.006755191249759
		148 6.001933183110258
		149 5.9983420131658685
		150 5.995447075423918
		151 5.9926385020120385
		152 5.989909550625334
		153 5.987257300390248
		154 5.984676659194734
		155 5.9821624851018
		156 5.979705053459363
		157 5.977291269307409
		158 5.974904858591357
		159 5.972518836104784
		160 5.970088967277047
		161 5.967533902388134
		162 5.964670877859706
		163 5.960934039774447
		164 5.953422681802514
		165 5.941788164624098
		166 5.935115410076223
		167 5.9340165636311015
		168 5.931207556390259
		169 5.920193152215693
		170 5.896174711692743
		171 5.845746192713599
		172 5.751546363666629
		173 5.5920239468813335
		174 5.470607463658997
		175 5.359760559423062
		176 5.313596634644406
		177 5.312716335392349
		178 5.31185266822709
		179 5.311000065553041
		180 5.3101557836297575
		181 5.309316968012635
		182 5.308481029631721
		183 5.307660561515743
		184 5.306843512032511
		185 5.306021969333867
		186 5.305194355423231
		187 5.304358244471671
		188 5.303511479544585
		189 5.302652687103917
		190 5.301779394199797
		191 5.300889103458062
		192 5.299980905060033


==> data/maze_scp.dat <==
		x y	
		1 16611.182382284624
		2 226.344067647361
		3 70.84629124891025
		4 53.93837885504796
		5 26.082770318023357
		6 19.07546678862886
		7 11.980736152868817
		8 9.700182554598172
		9 6.144110643916586
		10 5.65821143724068
		11 5.406018014107382
		12 5.3251502628304435
		13 5.308116657614643
		14 5.308116657614643
		15 5.308116657614643
		16 5.308116657614643
		17 5.308077368250263
		18 5.308036188467071
		19 5.308036188467071
		20 5.308036188467071
		21 5.308036188467071
		22 5.308027434962165
		23 5.307997057957448
		24 5.307994581884472
		25 5.242057750023661


==> data/network_ccp.dat <==
		x y	
		1 8.373289164357686
		2 6.096434057231698
		3 4.962206150956959
		4 4.409007804588356
		5 4.1325527149337775
		6 3.9588012741885357
		7 3.838803840725451
		8 3.7506105054853505
		9 3.694105356057509
		10 3.661505678420119
		11 3.649437048986427
		12 3.6381006799080104
		13 3.628466945989316
		14 3.618635456768236
		15 3.608055630422897
		16 3.596540380980627
		17 3.587329433099578
		18 3.578010590483927
		19 3.5685383971009363
		20 3.5600872401184502
		21 3.551612167021199
		22 3.5428615119887126
		23 3.533811140789305
		24 3.524435037387474
		25 3.5148134487573386
		26 3.504867704531192
		27 3.494500483030191
		28 3.483673100646942
		29 3.4723517489337783
		30 3.46160648592314
		31 3.451932333725816
		32 3.441768109061819
		33 3.431062224307783
		34 3.4197599309368023
		35 3.407802849749471
		36 3.3951284709711538
		37 3.3818051040876047
		38 3.375886544175288
		39 3.372266054285323
		40 3.3686514192034567
		41 3.3650227583706003
		42 3.3613610155241465
		43 3.357647203634994
		44 3.353862401297025
		45 3.3499871410247373
		46 3.346001458719151
		47 3.3418843347704414
		48 3.337686502258859
		49 3.3336160718792813
		50 3.3318642888635073
		51 3.331356212993119
		52 3.330939090856646
		53 3.3305216186258155
		54 3.3301016665873666
		55 3.3296773842432708
		56 3.329247024100203
		57 3.328809027825106
		58 3.3283619241609763
		59 3.3279043043194076
		60 3.3274348520771095
		61 3.3269522867687846
		62 3.326455286773638
		63 3.3259427040586966
		64 3.32541322045726
		65 3.3248655381448913
		66 3.324298368553399
		67 3.3237234355403995
		68 3.3231519880204368
		69 3.3225757294287632
		70 3.3220029593647125
		71 3.3214144025491383
		72 3.320832111005319
		73 3.3202715827851677
		74 3.319714266349477
		75 3.3191444723620123
		76 3.318572378153653
		77 3.318011913866089
		78 3.3175033589889598
		79 3.3169789753344485
		80 3.31643869231042
		81 3.3158858212096973
		82 3.3153422869700764
		83 3.3147664425656367
		84 3.3141557476827295
		85 3.313501625990784
		86 3.312796986412731
		87 3.312035211770012
		88 3.3112091424923364
		89 3.310311018506072
		90 3.309332401178639
		91 3.3082640894081146
		92 3.3070960934788403
		93 3.3058174490903096
		94 3.304416219364806
		95 3.302879406821354
		96 3.30119225757125
		97 3.2993854439653583


==> data/network_scp.dat <==
		x y	
		1 6.924381450622672
		2 3.9528174646662917
		3 3.478316074558824
		4 3.421867449367539
		5 3.421867449367539
		6 3.3983483874065983
		7 3.3983483874065983
		8 3.3983483874065983
		9 3.354229750776102
		10 3.354229750776102
		11 3.354229750776102
		12 3.354229750776102
		13 3.354229750776102
		14 3.350937465098657
		15 3.350937465098657
		16 3.3458652427611275
		17 3.3458652427611275
		18 3.3451709527936138
		19 3.3451709527936138
		20 3.341958916986333
		21 3.341958916986333
		22 3.341958916986333
		23 3.3371487551587413
		24 3.3371487551587413
		25 3.3371487551587413
		26 3.3336403913632235
		27 3.2995158814137304


==> data/wlan_ccp.dat <==
		x y	
		3 2889.6303252624507
		4 2844.2127275101166
		5 2793.633083952614
		6 2754.0953270145924
		7 2727.7871379223307
		8 2699.5650595672378
		9 2539.649728869569
		10 2513.9321485853043
		11 2500.706334236059
		12 2486.167938857423
		13 2473.740615548268
		14 2467.850104600154
		15 2466.509858104655
		16 2464.8730173870526
		17 2463.9206773828146
		18 2474.656113208133
		19 2498.203224887994
		20 2479.4049548034454
		21 2469.217726283673
		22 2458.947210517521
		23 2453.567146352725
		24 2445.76995917463


==> data/wlan_scp.dat <==
		x y	
		1 2742.9967372926603
		2 2585.2969674969668
		3 2585.2969674969668
		4 2585.2969674969668
		5 2559.0627173652874
		6 2559.0627173652874
		7 2559.0627173652874
		8 2559.0627173652874
		9 2559.0627173652874
		10 2541.8243631243295
		11 2462.8609051191406
		12 2462.8609051191406
		13 2462.8609051191406
		14 2462.8609051191406
		15 2462.8609051191406
		16 2429.385237913186


==> output.txt <==
1

Convex Optimization for Parameter Synthesis in MDPs
Murat Cubuktepe, Nils Jansen, Sebastian Junges, Joost-Pieter Katoen, Ufuk Topcu

software systems [11], sensitivity analysis [12], and optimizing
randomized distributed algorithms [13]. Parameter synthesis can
also be used to compute finite-memory strategies for partially
observable MDPs (POMDPs) [14]. Parameter synthesis tools
like PARAM [10], PRISM [5], and PROPhESY [15] can
typically handle millions of states but only a handful of
parameters. Solving the parameter synthesis problem is as
hard as deciding if there is a real-valued solution to a set of
polynomial inequalities [22]. Therefore, solving the parameter
synthesis problem is exponential in the number of parameters.
Similarly, computing finite-memory strategies for POMDPs is
exponential in the number of observations [23].
Our approach. We investigate the applicability convex
optimization techniques to the parameter synthesis problem [16].
We cast the parameter synthesis problem as a nonlinear program
(NLP). In previous work [17], we transformed the NLP into
a nonconvex quadratically-constrained quadratic program
(QCQP). We used the so-called convex-concave procedure
(CCP) [18] to convexify the nonconvex problem as a convex
I. I NTRODUCTION
QCQP. We combined formal methods techniques with CCP
The parameter synthesis problem. Markov decision processes to compute a feasible solution with thousands of parameters.
(MDPs) are widely studied models for decision-making under In this paper, we provide another convex-optimization-based
uncertainty [1]. MDPs have been used to model robotic method. Specifically, we use the nonconvex QCQP formulation
applications [2], aircraft collision avoidance systems [3], or for and convexify it as a linear program (LP) as a part of a
Mars robot missions [4]. Formal verification tools PRISM [5] sequential convex programming (SCP) method [19]–[21]. The
and Storm [6] verify if an MDP satisfies a temporal logic size of the resulting convex optimization problems in the
specification [7]. These tools can verify reachability properties proposed solution is polynomial in the number of parameters
such as “the probability of reaching a set of unsafe states and states. Therefore, we can solve the optimization problem
is less than 5%” and expected cost properties such as “the in each iteration rapidly. Additionally, solving the resulting
expected time of reaching a goal state is less than 10 seconds”. LPs from the SCP method is significantly faster than solving
An essential requirement for formal verification is that the the convex QCQPs.
transition probabilities and cost functions of an MDP are exactly
There are two shortcomings for generic SCP methods that
known. However, this assumption may be unrealistic in many we pay attention to in our solution method. First, in the SCP
applications, as specific system parameters such as noisy sensor method, the convexified problem no longer over-approximates
readings and faulty actuators are typically not precisely known. the original problem. Therefore, a feasible solution to the
In such cases, we can express the transition function of convexified problem may no longer be feasible in the original
an MDP using functions over parameters [8]–[10]. Such a problem. We utilize trust region constraints [19]–[21], which
parametric MDP (pMDP) describes an uncountable set of restrict the set of feasible solutions in the convexified problem.
MDPs. An instantiation to parameters delivers an instantiated, Trust region constraints ensure that the convexified problem
parameter-free MDP. The parameter synthesis problem is: accurately approximates the nonconvex QCQP, which has been
Given a finite-state pMDP, find a parameter instantiation such used extensively in SCP methods.
that the instantiated MDP satisfies a given temporal logic specSecond, directly using SCP methods with trust regions may
ification. Applications of parametric MDPs include adaptive cause an incorrect termination. The obtained solution may not
be feasible to the parameter synthesis problem due to potential
M. Cubuktepe and U. Topcu are with the Department of Aerospace
Engineering and Engineering Mechanics, University of Texas at Austin, 201 numerical issues. We mitigate this problem by integrating a
E 24th St, Austin, TX 78712, USA. Nils Jansen is with the Department
probabilistic model checking step, similar to previous work [17].
of Software Science, Radboud University Nijmegen, Comeniuslaan 4, 6525
In particular, we compute the exact probability and expected
HP Nijmegen, the Netherlands. Sebastian Junges is with the Department of
Electrical Engineering and Computer Sciences, University of California at
cost values for the parameter solutions obtained by the SCP
Berkeley, Soda Hall, Berkeley, CA 94720. Joost-Pieter Katoen is with the
in each iteration. We check if the obtained values improve
Deparment of Computer Science, RWTH Aachen University, Ahornstrasse
55 D-52074 Aachen, Germany. email:({mcubuktepe,utopcu}@utexas.edu, the objective, and use these values as an input for the next
n.jansen@science.ru.nl, {sebastian.junges,katoen}@cs.rwth-aachen.de).
iteration if it is improved. Otherwise, we contract the size of
Abstract—We study convex optimization for parametric
Markov decision processes (pMDPs) whose transitions are affine
functions over a finite set of parameters. The parameter synthesis
problem is to compute a parameter instantiation such that the resulting MDP satisfies a temporal logic specification. We formulate
this NP-hard problem as a quadratically-constrained quadratic
program (QCQP), which is nonconvex in general. We develop
two computationally tractable methods to obtain locally optimal
solutions. First, we propose a convex-concave procedure that
iteratively over-approximates the QCQP as a convex problem.
Second, we propose a sequential convex programming method by
approximating the QCQP as a linear problem. In both methods,
we combine techniques from convex optimization and formal
methods to increase the numerical stability of the approaches,
and improve the scalability by multiple orders of magnitude
compared to existing algorithms. We showcase the applicability
of our results on a satellite collision avoidance problem with
hundreds of thousands of states, and tens of thousands of
parameters, and examples from the formal methods community.

[MC] scp
does
not
overapproximate
problem,
and i
think
it
makes
sense
to
mention
it

[MC] not
the trust region and re-solve the problem until we can find an
too
happy improved solution. Additionally, model checking provides a
with
sound stopping criterion to check if the specification is already
these
two
satisfied.
senWe integrate the proposed SCP method with a probabilistic
tences

finite set S of states, an initial state sI ∈ S, a finite set Act
of actions, a finite set V of real-valued variables (parameters)
and a transition function P : S × Act × S → Q[V ]. A pMDP is
affine if P(s, α, s0 ) is affine for every s, s0 ∈ S and α ∈ Act.

For s ∈ S, A(s) = {α ∈ Act | ∃s0 ∈ S. P(s, α, s0 ) 6= 0} is
model checker in the open-source tool PROPhESY [15] that
(1) can solve significantly larger problems compared to our the set of enabled actions at s. Without loss of generality, we
CCP method (2) improvement of multiple orders of magnitude require A(s) 6= ∅ for s ∈ S. If |A(s)| = 1 for all s ∈ S, M
compared to just using CCP or SCP as a black box and (3) is a parametric discrete-time Markov chain (pMC). We denote
0
ensures the correctness of the solution. An extensive empirical the transition function for pMCs by P(s, s ). MDPs can be
evaluation on a broad range of benchmarks shows that our equipped with a state–action cost function c : S × Act → R≥0 .
approach can solve the parameter synthesis problem for models
A pMDP M is a Markov decision process (MDP) if the
with large state spaces and up to tens of thousands of parameters. transition function yields well-defined probability distributions,
P
0
The SCP method is superior to all existing parameter synthesis i.e., P : S × Act × S → [0, 1] and
s0 ∈S P(s, α, s ) = 1 for
tools [5], [15], [24], CCP method [17] and particle swarm all s ∈ S and α ∈ A(s). Applying an instantiation u : V → R
optimization [26].
to a pMDP M yields M[u] by replacing each f ∈ Q[V ] in
An illustrative example. As a motivating example, we M by f [u]. An instantiation u is well-defined for M if the
consider a robust satellite collision avoidance problem [27], resulting model M[u] is an MDP.
[28]. The spacecraft dynamics include periodic behavior around
To define measures on MDPs, nondeterministic choices are
the earth and a set of trajectories for planning [27], [29].
resolved by a so-called strategy σ : S → Act with σ(s) ∈ A(s).
The objective of the problem is to maximize the probability
The set of all strategies over M is Str M . For the measures
of avoiding a collision with other objects in the space and
in this paper, memoryless deterministic strategies suffice [35].
successfully finish a cycle in the orbit while taking into
Applying a strategy to an MDP yields an induced Markov
account sensor errors. Due to communication latency, it may
chain where all nondeterminism is resolved.
be unrealistic to know precisely the position of a satellite
For an MC D, the reachability specification ϕr = P≤λ (♦T )
for a collision-avoidance system. We model the problem is
a POMDP with partial observations over the location of the asserts that a set T ⊆ S of target states is reached with
satellite, and compute finite-memory policies within an hour probability at most λ ∈ [0, 1]. If ϕr holds for D, we write
that can achieve collision avoidance with a high probability. D |= ϕr . Accordingly, for an expected cost specification ϕc =
The model has about 3 · 105 states and 104 parameters, which E≤κ (♦G) it holds that D |= ϕc if and only if the expected
cannot be solved by any parameter synthesis solver within a cost of reaching a set G ⊆ S is bounded by κ ∈ R. We use
standard measures and definitions as in [35, Ch. 10]. An MDP
reasonable time.
Related work. Parameter synthesis for Markov chains can M satisfies a specification ϕ, written M |= ϕ, if and only if
M
done by expressing the reachability probabilities are rational for all strategies σ ∈ Str it holds that Mσ |= ϕ.
function over the parameters [8], [10], [30]. References [31],
[32] employ Gaussian elimination to obtain the rational
function. Solving the (potentially very large, high-degree)
functions is naturally a SAT-modulo theories (SMT) problem
over nonlinear arithmetic, or a nonlinear program (NLP) [25],
III. F ORMAL P ROBLEM S TATEMENT
[33]. However, solving such SMT problems is exponential in
the degree of functions and the number of variables [32], and
solving NLPs is NP-hard in general [34].
Problem 1 (pMDP synthesis problem). Given a pMDP
M = (S, sI , Act, V, P), and a reachability specification
II. P RELIMINARIES
ϕr = P≤λ (♦T ), compute a well-defined instantiation
A probability distribution over a finite or countably
infinite
u : V → R for M such that M[u] |= ϕr .
P
set X is a function µ : X → [0, 1] ⊆ R with x∈X µ(x) = 1.
The set of all distributions on X is denoted by Distr (X). Let Intuitively, we seek for an instantiation of parameters u that
V = {x1 , . . . , xn } be a finite set of variables over the real satisfies ϕr for all possible strategies for the instantiated MDP.
numbers R. The set of multivariate polynomials over V is We show necessary adaptions for an expected cost specification
Q[V ]. An instantiation for V is a function u : V → R.
ϕc = E≤κ (♦T ) later.
A function f : Rn → R is affine if f (~x) = aT ~x + b with a ∈
For a given instantiation u, Problem 1 boils down to verifying
Rn and b ∈ R, and f : Rn → R is quadratic if f (~x) = ~xT P ~x +
if
M[u]
|= ϕr . The standard formulation uses a linear program
aT ~x +b with a, b as before and P ∈ Rn×n . A symmetric matrix
(LP)
to
minimize
the probability psI of reaching the target set T
P ∈ Rn×n is positive semidefinite (PSD) if ~xT P ~x ≥ 0 ∀~x ∈
from
the
initial
state
sI , while ensuring that this probability is
Rn , or equivalently, if all eigenvalues of P are nonnegative.
realizable under any strategy [35, Ch. 10]. The straightforward
Definition 1 ((Affine) pMDP). A parametric Markov decision extension of this approach to pMDPs in order to compute a
process (pMDP) is a tuple M = (S, sI , Act, V, P) with a suitable instantiation u yields the following nonlinear program
2

(NLP):

s0
minimize psI

(1)

1−v

1−v

s1
v

s4

subject to
∀s ∈ T.

v

ps = 1,

∀s, s0 ∈ S \ T. ∀α ∈ A(s). P(s, α, s0 ) ≥ 0,
X
∀s ∈ S \ T. ∀α ∈ A(s).
P(s, α, s0 ) = 1,

(2)

v

s2

s3

1

1−v
1

Fig. 1. A pMC with parameter v.

(3)
(4)

a) Expected cost specifications.: The NLP in (1) – (7)
considers reachability probabilities. If we have instead an
expected cost specification ϕc = E≤κ (♦G), we replace (2),
(5), and (6) in the NLP by the following constraints:

s0 ∈S\T

λ ≥ psI ,
(5)
X
∀s ∈ S \ T. ∀α ∈ A(s). ps ≥
P(s, α, s0 ) · ps0 .

∀s ∈ G. ps = 0,

s0 ∈S\T

(6)

(14)

∀s ∈ S \ G. ∀α ∈ A(s). ps ≥ c(s, α) +

X

P(s, α, s0 ) · ps0 ,

s0 ∈S\T

For s ∈ S, the probability variable ps ∈ [0, 1] represents an
upper bound of the probability of reaching target set T ⊆ S,
and the parameters in set V enter the NLP as part of the
functions from Q[V ] in the transition function P.

(15)
κ ≥ psI .

(16)

We have ps ∈ R, as these variables represent the expected cost
to reach G. At G, the expected cost is set to zero (14), and
the actual expected cost for other states is a lower bound to
ps (15). Finally, psI is bounded by the threshold κ.
The probability to reach a state in T from T is one (2).
For the remainder of this paper, we restrict pMDPs to be
The constraints (3) and (4) ensure well-defined transition affine, see Def. 1. For an affine pMDP M, the functions
probabilities. Constraint (5) is optional but necessary later, in the resulting NLP in (1) – (6) for pMDP synthesis from
and ensures that the probability of reaching T is below the the previous section are affine in V . However, the functions
threshold λ. For each nontarget state s ∈ S and any action in (6) are quadratic, as a result of multiplying affine functions
α ∈ Act, the probability induced by the maximizing scheduler occurring in P with the probability variables ps0 . Therefore,
is a lower bound to the probability variables ps (6). To assign the problem in (1) – (6) is in fact a quadratically-constrained
probability variables the minimal values with respect to the quadratic program (QCQP) [16], and is nonconvex for solving
parameters from V , psI is minimized in the objective (1).
pMDPs [17].
Proposition 1. The NLP in (1) – (6) computes the minimal
probability of reaching T under a maximizing strategy.

Remark 1 (Graph-preserving instantiations). In the LP forIV. E FFICIENT P MDP S YNTHESIS VIA C ONVEXIFICATION
mulation for MDPs, states with probability 0 to reach T
In this section, we discuss two methods of convexification.
are determined via a preprocessing on the underlying graph,
The
first method that we use is penalty convex-concave
and their probability variables are set to zero, to avoid an
procedure
(CCP) [18] which iteratively over-approximates a
underdetermined equation system. For the same reason, we
nonconvex
optimization problem via linearization. The resulting
preserve the underlying graph of the pMDP, as in [10], [15].
0
convex
problem
can then be solved efficiently, and the process
We thus exclude valuations u with f [u] = 0 for f ∈ P(s, α, s )
0
is
iterated
until
a
suitable solution is found. Specifically, we
for all s, s ∈ S and α ∈ Act. We replace (3) by
rewrite the quadratic functions in (6) as a sum of convex and
∀s, s0 ∈ S. ∀α ∈ A(s). P(s, α, s0 ) ≥ εgraph ,
(7) concave functions and compute upper bounds for the concave
functions. We check the feasibility regarding the reachability
where εgraph > 0 is a small constant.
and expected cost specifications using probabilistic model
checking [35]. Until such a feasible solution is found, the
Example 1. Consider the pMC in Fig. 1 with parameter set
CCP seeks solutions in the vicinity of previous ones.
V = {v}, initial state s0 , and target set T = {s3 }. Let λ be
The second method is a sequential convex programming
an arbitrary constant. The NLP in (8) – (13) minimizes the
(SCP) approach with trust region constraints [19]–[21]. Similar
probability of reaching s3 from the initial state:
to the penalty CCP method, the SCP method computes a locally
minimize ps0
(8) optimal solution by iteratively approximating a nonconvex
optimization problem as a linear program. In the SCP method,
subject to
the convexified functions are no longer the upper bounds
ps3 = 1,
(9) of the original functions. Therefore, the solutions to the
λ ≥ ps0 ≥ v · ps1 ,
(10) convexified problem may not be feasible for the original
ps1 ≥ (1 − v) · ps2 ,
(11) problem. To mitigate this issue, we use trust regions to control
the approximation error at each iteration. Similar to the CCP
ps2 ≥ v · ps3 ,
(12)
method, we utilize probabilistic model checking to check the
1 − εgraph ≥ v ≥ εgraph .
(13) feasibility of the solutions and improve the performance in
practice.
3

[MC] add
proofs
and
propositions
from
Sebastian’s
thesis

After the convexification step, we replace (6) by

P, ϕ
guess v̂
Convexify

DC

Solve
penalty-DC

val

yes return
penalty = 0?
v̂

∀s ∈ S \ T. ∀α ∈ A(s).
X

ps ≥
hcvx (s, α, s0 ) + haff (s, α, s0 ) ,

no

update: v̂ ← val(v)

val

(18)

s0 ∈S\T

Fig. 2. Penalty CCP loop. It starts with some initial parameter instantiation
and iteratively solves a number of convex problems until the penalty variables
converge to zero.

which are convex constraints in P(s, α, s0 ), and ps0 . The
construction is similar for expected cost specifications and
for negative values of d.

A. CCP approach

The following proposition clarifies the property of the over
We give the standard CCP approach for solving the noncon- approximation:
vex QCQP in (1) – (6) in Fig. 2. The approach searches for a
solution of the nonconvex QCQP, by solving approximations of Proposition 2. A feasible solution to the QCQP in (1)–(6) is
the QCQP in form of convex DC problems around some initial also feasible to the QCQP in (1)–(5) and (18).
parameter instantiation v̂ ∈ V . For any satisfying valuation,
approximation
denoted by val, of such a DC problem, we the values of the Proof. For any concave function f , its first-order
0
is
a
global
over-estimator,
i.e.,
for
v,
v
∈
V
:
penalty variables of this solution. If this penalty is zero, we have
found a solution to the original nonconvex QCQP. Otherwise,
we update (or guess) a new ~v which we use to convexify the
f (v) ≤ f (v 0 ) + ∇f (v 0 )> (v 0 − v).
(19)
QCQP. This loop may get stuck, which requires restarting from
another initial parameter instantiation.
We start with the construction of the penalty DC problem,
then discuss the update function. In the next section, we finally We thus obtain hccv (s, α, s0 ) ≤ haff (s, α, s0 ). Therefore, by
discuss how to tune this method by an improved method construction, any feasible solution that satisfies (18) also
for generating the constraints. We also include some remarks satisfies (6). The claim follows, as all other constraints are the
on how we selected the numerous constants in the method. same.
Consider the bilinear function
h(s, α, s0 ) = P(s, α, s0 ) · ps0
for any s, s0 ∈ S, α ∈ Act whose right-hand is part of the
constraint (6) in the nonconvex QCQP. We first write this
bilinear function as a difference of two convex functions.
For simplicity, let

Example 2. Recall the pMC in Fig. 1 and the QCQP from
Example 1. All constraints in the example are nonconvex. We
construct a DC problem with d = 0.5 for all s ∈ S:

P(s, α, s0 ) = 2d · y, and ps0 = z,

minimize

where y is the parameter variable, z is the probability variable,
and d ∈ R+ is a constant. We equivalently rewrite the bilinear
function h(s, α, s0 ) as

ps0

subject to
ps3 = 1,
λ ≥ ps0 ≥ v · ps1 + d · (v 2 + p2s1 ) − d · (v 2 + p2s1 ),

2 · d · y · z + d(y 2 + z 2 ) − d(y 2 + z 2 ).

λ ≥ ps1 ≥ ps2 + −v · ps1 + d · (v 2 + p2s1 ) − d · (v 2 + p2s1 ),
λ ≥ ps2 ≥ v · ps3 + d · (v 2 + p2s3 ) − d · (v 2 + p2s3 ),

Then, we obtain

1 − εgraph ≥ v ≥ εgraph .

2 · d · y · z + d(y 2 + z 2 ) = d(y + z)2 ,
which is a quadratic convex function in y and z. We denote
+ z)2 by hcvx (s, α, s0 ).
The remaining term −d(y 2 + z 2 ), denoted by hccv (s, α, s0 ),
however, is concave, and we have to convexify it to obtain
a convex QCQP. In particular, we compute an affine approximation in form of a linearization of the term around ŷ, and ẑ
by
d(ŷ 2 + ẑ 2 ) + 2 · d(ŷ 2 + ẑ 2 − y ŷ − z ẑ).
(17)

[MC] improve
d(y
here

The stricter set of constraints is often too strict and may
not have any feasible solution. To ensure that the DC problem
always has a feasible solution, a penalty variable ks for all
s ∈ S\T is added to all convexified constraints. These variables
allow us to measure the ‘amount’ of infeasibility. The larger the
assigned value for a penalty variable, the larger the violation.
We then seek to minimize the violation of the original DC
constraints by minimizing the sum of the penalty variables. The
resulting convex optimization problem problem with penalty

We denote the above function by haff (s, α, s0 ), which is affine
in y and z.
4

is updated until an upper limit for τmax is reached to avoid
numerical problems. Then, we convexify the gi functions
around the current (not feasible) solution and solve the resulting
convex problem. We repeat this procedure until we find a
feasible solution or it converges. The procedure may be
restarted with a different initial value if the procedure converges
to an infeasible solution.

variables is given by:
X

minimize psI + τ

ks

(20)

∀s∈S\T

subject to
∀s ∈ T.

ps = 1,

∀s, s0 ∈ S.∀α ∈ A(s). P(s, α, s0 ) ≥ εgraph ,
X
∀s ∈ S.∀α ∈ A(s).
P(s, α, s0 ) = 1,

(21)
(22)
(23)

s0 ∈\T

λ ≥ psI ,

(24)

B. Sequential Convex Programming with Trust Region

∀s ∈ S \ T.∀α ∈ A(s) ks + ps ≥
X

hcvx (s, α, s0 ) + hccv (s, α, s0 ) , (25)

In this section, we discuss our second method, which
is a sequential convex programming (SCP) approach with
trust region constraints [19]–[21]. Similar to the penalty CCP
method, the SCP method computes a locally optimal solution
by iteratively approximating a nonconvex optimization problem.
The approximation is done by linearizing the nonconvex
functions, including the convex part of the function unlike
the CCP method.
The main differences between the SCP and the CCP method
are, (1) the convexified functions are no longer upper bounds
of the original functions, (2) the resulting convex problem is a
linear programming problem, and it is faster to solve compared
to a QCQP in general. The approximation may generate optimal
solutions in the convexified problem that are infeasible in the
original problem. Therefore, we include trust regions and an
additional model checking step similar to the CCP method
to ensure that the new solution improves the objective. If the
new solution indeed improves the objective, then we accept
and update the solution of the variables and enlarge the trust
region. Otherwise, we reject the solution, and we contract the
trust region and re-solve the convexified problem.
We now detail how we convexify the bilinear functions in
the constraints, similar to the previous section. Specifically, we
convexify the bilinear function h(s, α, s0 ) for s, s0 ∈ S, and
α ∈ Act as

s0 ∈\T

∀s ∈ S \ T.∀α ∈ A(s) ks ≥ 0,

(26)

where τ > 0 is a fixed penalty parameter. This convexified
DC problem is in fact a convex QCQP. We use the constraint
(24) to ensure that we compute a solution at each iteration to
minimize the violation.
Example 3. Recall the pMC in Fig. 1 and the DC problem
from Example 2. We introduce the penalty variables ksi and
assume a fixed τ . We linearize around x̂. The resulting convex
problem with d = 0.5 is:
minimize

ps0 + τ

2
X

ksi

i=0

subject to
ps3 = 1,
λ ≥ ps0 ,
ks0 + ps0 ≥ d · (v + ps1 )2 − 2d · (v̂ 2 + p̂2s1 − vv̂ − ps1 p̂s1 ),
ks1 + ps1 ≥ ps2 + d · (v − ps2 )2 −
2d · (v̂ 2 + p̂2s2 − vv̂ − ps2 p̂s2 ),
ks2 + ps2 ≥ d · (v + ps3 )2 − 2d · (v̂ 2 + p̂2s3 − vv̂ − ps1 p̂s3 ),
1 − εgraph ≥ v ≥ εgraph ,
ks0 ≥ 0, ks1 ≥ 0, ks2 ≥ 0.
If all penalty variables are assigned to zero, we can terminate
the algorithm immediately, for the proof see Appendix A.

2 · d · ((ŷ + ẑ) + ŷ · (z − ẑ) + ẑ · (y − ŷ)),

Theorem 1. A feasible solution of the convex DC problem
in (20) – (26)
X
with
τ
ks = 0

which is an affine function in y and z. We denote the above
function by ĥaff (s, α, s0 ).
After the convexification step, we replace (6) by

(27)

∀s∈S\T

is a feasible solution to Problem 1.

∀s ∈ S \ T. ∀α ∈ A(s),

ps ≥

X

ĥaff (s, α, s0 ),

s0 ∈S
Proof. Let v be a feasible solution as in the theorem statement.
With the given condition, the constraints in (20) – (26) reduce
to the constraints in(1)–(5) and (18). From Proposition 2, we which are convex constraints in P(s, α, s0 ), and ps0 . The
conclude that the feasible solution is also feasible to the QCQP construction is similar for expected cost specifications.
in (1)–(6). Finally, using Proposition 1, we conclude that the
Similar to the CCP method, we add a penalty variable ks
feasible solution is also a solution to Problem 1. We provide
for all s ∈ S \ T to all convexified constraints to ensure
another proof in the Appendix A.
that each convexified problem is feasible. To make sure that
We update the penalty parameter τ by µ + τ for a µ > 0, if the approximation is valid, we form a trust region around
any of the penalty variables are positive. The penalty parameter the previous parameter instantiations. The resulting convex

5

[MC] improve
here

Algorithm 1 Sequential convex programming with trust region
Initialize: Select initial well-defined parameter instantiations for v̂ ∈ V and probability variables p̂s for s ∈ S.
Model check the resulting MDP with the parameter
instantiation to obtain an objective value β̂. Initialize trust
region radius with positive δ. Select positive weight τ ,
parameter γ > 1 and stopping criteria ω.
1: Step 1 At each iteration, solve the linear problem (28)–(35)
that is convexified around previous parameter instantiations
v̂ and probability variables p̂s to get an optimal solution.
2: Step 2 Model check the resulting MDP with the parameter
instantiation v ∈ V to obtain the resulting values of the
probability variables ps and an objective value β.
3: Step 3
4: if λ < β then
5:
Stop, and return the parameter instantiation;
6: else if β < β̂ then
7:
Reject this iteration, contract the trust region radius,
i.e., δ ← δ/γ;
8: else
9:
Accept this step, i.e., p̂s ← ps for s ∈ S, v̂ ← v for
v ∈ V , and β̂ ← β, and enlarge the trust region δ ← δ · γ.
10: end if
11: Step 4
12: if δ < ω then
13:
Stop, and return the parameter instantiation;
14: else
15:
Go to Step 1.
16: end if

problem is written as
X

minimize psI + τ

ks

(28)

∀s∈S\T

subject to
∀s ∈ T.

ps = 1,

0

(29)
0

∀s, s ∈ S.∀α ∈ A(s). P(s, α, s ) ≥ εgraph ,
X
∀s ∈ S.∀α ∈ A(s).
P(s, α, s0 ) = 1,

(30)
(31)

s0 ∈\T

λ ≥ psI ,
∀s ∈ S \ T.∀α ∈ A(s) ks + ps ≥

(32)
X

0

ĥaff (s, α, s ),

s0 ∈\T

(33)
∀s ∈ S \ T.

ks ≥ 0,

(34)

∀s, s0 ∈ S \ T.∀α ∈ A(s). |P(s, α, s0 ) − P̂(s, α, s0 )| ≤ δ,
(35)
where τ > 0 is as defined before, P̂(s, α, s0 ) for s, s0 in S, α
in A(s), is the obtained value from the previous iteration, and
δ > 0 is the size of the trust region, which restricts the set of
feasible parameter instantiations in each iteration.
Example 4. Recall the pMC in Fig. 1 and the QCQP from
Example 1. All constraints in the example are nonconvex. The
resulting linear problem is:
minimize

ps0 + τ

2
X

ksi

i=0

subject to
V. E FFICIENCY I MPROVEMENTS IN THE C ONVEX -C ONCAVE
P ROCEDURE AND S EQUENTIAL C ONVEX PROGRAMMING
In this section, we consider problem-specific implementation
details, and efficiency improvements for the CCP and SCP
method. Specifically, we provide details on the encoding, how
we update the variables between the iterations compared to the
standard CCP and SCP methods.

ps3 = 1,
λ ≥ ps0 ,
ks0 + ps0 ≥ v̂ · p̂s1 + p̂s1 · (v − v̂) + v̂ · (ps1 − p̂s1 ),
ks1 + ps1 ≥ ps2 − v̂ · p̂s2 − p̂s2 · (v − v̂) − v̂ · (ps2 − p̂s2 ),
ks2 + ps2 ≥ v̂ · p̂s3 + p̂s3 · (v − v̂) + v̂ · (ps3 − p̂s3 ),
1 − εgraph ≥ v ≥ εgraph ,
ks0 ≥ 0, ks1 ≥ 0, ks2 ≥ 0.

A. Justification of Penalty Functions
We detail our SCP approach in Algorithm 1. In Step 1, we
In this section, we discuss the merit of using penalty
solve the convexified problem while using the trust region functions for the CCP and SCP methods. Penalty functions [36]–
parameter δ to control the quality of the linear approximations. [38] ensure that each convexified problem is feasible. A penalty
In Step 2, we perform a model checking step with the obtained problem [20] puts a penalty for violating each constraint in a
parameter instantiation, which can be done very efficiently. constrained optimization problem instead of enforcing them as
In Step 3, if we found a parameter instantiation that satisfies hard constraints. A penalty function is exact if a constrained
the specification, we return the solution. If that is not the optimization problem and the penalty problem have the same
case, we can improve the objective value in Step 3, which optimality conditions.
means our linear approximation approximates the nonconvex
For simplicity, we denote our variable pair (ps , v) for s ∈ S
problem well, we accept the solution and enlarge the trust and v ∈ V as x in this section. Following the definitions
region in Step 3. Otherwise, we reject the solution and contract in [16, Section 5.1.1], we denote objective in (1) as f0 (x), the
the trust region and re-optimize at the previous solution. We inequality constraints in (3), (5)–(6) as
iterate this procedure until the trust region is sufficiently
fi (x) ≤ 0, i = 1, . . . , m,
small or the procedure finds a parameter instantation that
satisfies the specification. For expected cost specifications, the where m is the number of inequality constraints, and the
resulting algorithm is similar, except, we accept the parameter equality constraints in (2) and (4) as
instantiation if the expected cost is reduced compared to the
gi (x) = 0, i = 1, . . . , p,
previous iteration.
6

where p is the number of inequality constraints. We now state
the stationary part of the first order necessary conditions for a
point x̂ to be a locally optimal solution.

P, ϕ
guess v̂
Convexify

∇fo (x̄) +

i=1

µ?i ∇fi (x̄)

+

p
X

νi? ∇gi (x̄)

Solve
penalty-DC

val

M[v] |= ϕ

yes return
v̂

no

Theorem 2 (Karush-Kuhn-Tucker conditions, [16]). If x̄ is a
locally optimal solution to the QCQP in (1)–(6), then there
exist optimal Lagrange multipliers µ?i ≥ 0, i = 1, . . . , m and
νi? , i = 1 . . . , p that satisfies the following
m
X

DC

update: v̂ ← res(v)

res

Fig. 3. CCP and model checking in the loop. After each iteration, we model
check the instantiated MDP satisfies the specification, which is a sound
termination criterion. If it satisfies the specification, we return the parameter
instantation. Otherwise, we update the CCP with the model checking results
and convexify around the new solution until the procedure converges or we
find a feasible solution.

= 0.

i=1

For the penalty problem, let the objective be
f0 (x) +

m
X

µ̄i max(0, fi (x)) +

p
X

C. Integrating Model Checking with CCP
ν̄i |gi (x), |

a) Model checking in the loop: The first and foremost
assumption, backed by experiments, is that model checking
where µ̄i , i = 1, . . . , m and ν̄i , i = 1 . . . , p are the penalty single instantiations of a pMDP is much faster than an iteration
weights and the penalty problem has no constraints. We now of the CCP. Consequently, we slightly change the loop from
state the condition on the exactness condition, which states the Fig. 2 to the loop in Fig. 3, making two changes. The first
necessary and sufficient condition on the original QCQP and change is that we no longer check the penalty of a solution.
the penalty problem having the same set of locally optimal Instead, we use the values v̂ for each v ∈ V , which give rise to
a parameter valuation. Model checking at these instantiations
solutions.
has two benefits: First, it allows for early termination. We check
Theorem 3 (Exactness conditions, [38]). If x̄ satisfies the whether M[v] satisfies ϕ: If yes, we have found a solution
condition in Theorem 2 with Lagrange multipliers µ?i ≥ 0, i = even though the penalty variables have not converged to zero.
1, . . . , m and νi? , i = 1 . . . , p, and let the penalty weights Second, the model checking procedures are numerically more
µ̄i , i = 1, . . . , m and ν̄i , i = 1 . . . , p satisfy
stable and allow for exact arithmetic. Thereby, the solutions
are more reliable than the solutions obtained from the convex
µ̄i > |µ?i |, i = 1, . . . , m,
solver.
ν̄i > |νi? |, i = 1, . . . , p,
The second change is in the update procedure. Using
the model checking results often overcomes convergence to
then x̄ is also a locally optimal solution for the penalty problem. infeasible solutions. These problems may be described as
The converse result also holds.
follows: Instead of instantiating the initial probability value for
the next iteration as the obtained solution from the penalty-DC
Theorem 3 guarantees the existence of penalty weights that
problem, we use the model-checking result, denoted by res, of
preserves the set of locally optimal solutions. In practice, we
the instantiated MDP M[v] and set p̂s as the probability values
select large enough τ in the SCP and CCP method to minimize
of satisfying the specification for the instantiated MDP. Model
the violations of the constraints.
checking ensures that the probability variables are consistent
with the parameter variables, i.e., that the constraints in (6) are
all satisfied.
B. Algorithmic Improvements
i=1

i=1

We list three key improvements that we make as opposed to
D. Integrating Trust Regions and Model Checking with SCP
a naive implementation of the approaches. (1) We efficiently
precompute the states s ∈ S that reach target states with
In this section, we discuss the implementation details for
probability 0 or 1. Then, we simplify the QCQP in (1) – Algorithm 1 and discuss how we update trust regions in
(6) accordingly. (2) Often, all instantiations with admissible our implementation. In nonlinear optimization, trust region
parameter values yield well-defined MDPs. We verify this algorithms obtain the new iterate point by searching in a trust
property via an easy preprocessing. Then, we omit the con- region of the current iterate point [19]–[21]. Trust region
straints for the well-definedness. (3) Parts of the encoding are algorithms check if the approximated problem accurately
untouched over multiple CCP and SCP iterations. Instead of represents the nonlinear optimization problem, and adapt the
rebuilding the encoding, we only update constraints which size of the trust region in each iteration. In our algorithm, we
contain iteration-dependent values. The update is based on a check if the convexification is accurate in Step 2 of Algorithm 1.
preprocessed representation of the model. The improvement is If we improve the objective value, i.e., the probability of
two-fold: We spend less time constructing the encoding, and satisfying the specification, we will enlarge the trust region.
the solver reuses previous results, making solving up to three Otherwise, we conclude that the size of the trust region is too
times faster.
large, and contract the radius.
7

There are two critical differences between Algorithm 1 and
the other SCP methods. First, we perform a model checking
to ensure that the obtained probability variables and parameter
variables satisfy the constraints in (6). It also provides an
accurate point for the next iteration as the probability variables
and parameter variables are consistent with each other on the
underlying pMDP.
Second, we can compute the actual objective value by model
checking and determine to accept the iterate instead of checking
the feasibility of the solution for each constraint and the change
of an approximate objective function [20], [39]. Computing the
actual objective by model checking allows us to take larger steps
in each iteration, and significantly improve the performance
of the algorithm in practice. Finally, we only introduce trust
region constraints to the parameter evaluations, unlike other
trust region methods, as the values of the probability variables
depend on the parameters. Using such trust region constraints
reduces the number of constraints at each iteration, and the
required memory while allowing faster iterations.

makes the convergence rate analysis difficult. However, we
show the convergence rate of a similar iterative method without
model checking for completeness in Appendix B. The local
convergence rate is linear of the SCP method in Appendix B.
However, we observed that the SCP method in Appendix B
does not perform well in practice due to requiring a small
enough step size to ensure convergence. On the other hand,
we can check if we improved the objective directly in Step 2
of Algorithm 1, thus allowing us to take larger step sizes
and reduce the required number of iterations compared to the
existing methods.
VI. E XPERIMENTS
A. Implementation

We implement the CCP and SCP with the discussed efficiency improvements from Sect. V in the parameter synthesis
framework PROPhESY [15]. We use the probabilistic model
checker Storm [6] to extract an explicit representation of
an pMDP. We keep the pMDP in memory, and update the
parameter instantiations using an efficient data structure to
E. Convergence properties of CCP and SCP.
enable efficient repetitive model checking. To solve convex
The convergence of CCP is discussed in [18], [40], and
QCQPs and LPs, we use Gurobi 9.0 [46], configured for
established that if CCP is started with a feasible point, then all
numerical stability.
of the solutions in each iteration will be feasible. Additionally,
a) Tuning constants: Our initial guess v̂ is the center
the objective will decrease monotonically and will converge.
of
the
parameter space, and thereby minimize the worst-case
Reference [41] established that the CCP converges to a solution
distance
to a feasible solution. For p̂s , we use the threshold
that satisfies the KKT conditions. The convergence rate of CCP
λ
from
the
specification P≤λ (♦T ) to initialize the probability
is established in [42] if the feasible set is convex, which is not
variables,
and
analogously for expected cost.
the case for the parameter synthesis problem.
For
the
CCP
method, we initialize the penalty parameter
The convergence rate statements of the trust region methτ
=
0.05
for
reachability,
and τ = 5 for expected cost, a
ods [19]–[21] and other SCP methods [39], [43] rely on
conservative
number
in
the
same order of magnitude as the
regularization assumptions such as Lipschitz continuity for
values
p̂
.
As
expected
cost
evaluations
have wider ranges than
s
the gradients of the objective and constraints functions, which
probability
evaluations,
we
observed
that
a larger τ increases
is the case for the QCQP in (1)–(6) as all the functions are
numerical
stability.
For
CCP,
we
pick
µ
= maxs∈S\T p̂s .
quadratic. The critical step in the convergence proofs is to show
We
update
τ
by
adding
µ
after
each
iteration.
Empirically,
the existence of a small enough trust region to approximate
increasing
τ
with
bigger
steps
is
beneficial
for
the
run
time, but
the nonlinear optimization problem and sufficiently decrease
induces
more
numerical
instability.
In
contrast,
in
the
literature,
the objective function in each iteration. Recent linear and
superlinear convergence results [20], [39] rely on [44] from the update parameter µ is frequently used as a constant, i.e.,
dynamical systems to show linear convergence of iterative it is not updated between the iterations. In, e.g, [18], τ is
methods with a real-analytic objective and constraint functions. multiplied by µ after each iteration.
For the SCP method, we used a constant τ = 104 for
We state a convergence property of Algorithm 1.
reachability and expected cost specifications. The initial trustProposition 3. The sequence (ps , v) for s ∈ S and v ∈ V region value is δ = 0.2 and γ = 1.5, where we adjust the
generated by Algorithm 1 converges to a limit point.
size of the trust region after each iteration. Finally, we use
−4
k
Proof. Let f (ps , v) be the reachability probability of the ω = 10 and terminate the procedure if the trust region is
instantiated pMDP M[u] at k−th iteration. It is clear that this smaller than ω.
sequence is bounded below by 0, and above by 1, and is monotonically increasing due to Step 2 of Algorithm 1. Therefore, B. Evaluation
due to Lebegue’s monotone convergence theorem [45, 11.28],
a) Set-up: We evaluate the SCP and CCP approach
this sequence is convergent for reachability probabilities. For
with 8 2.1 GHz cores, a 16 GB memory limit, and 1800
expected cost specifications, the sequence is monotonically
seconds time limit. The objective is to find feasible parameter
decreasing, and bounded and above by the instantiated cost in
valuation for pMCs and pMDPs with specified thresholds
the first iteration, and below by 0, therefore it is convergent.
on probabilities/costs in the specifications, as in Problem 1.
In Algorithm 1, Step 2 involves a nonsmooth mapping from We ask for a well-defined valuation of the parameters, with
the parameter instantiations to probability variables due to εgraph = 10−4 . We run all the approaches with the exact
maximizing the reachability probability at each action and same configuration of Storm. For pMCs, we enable weak
8

bisimulation, which reduces the number of states of the pMC
in all examples. We do not use bisimulation for pMDPs.
We compare the runtimes with a particle-swarm optimization
(PSO) implementation, solving the nonconvex QCQP directly
with Gurobi [46], and a POMDP solver PRISM-POMDP [47]
for pMCs that originate from POMDPs. PSO is a heuristic sampling approach which searches the parameter space,
inspired by [26]. For each valuation, PSO performs model
checking without rebuilding the model, rather it adapts the
matrix from previous valuations. As PSO is a randomized
procedure, we run it with random seeds 0–19. The PSO
implementation requires the well-defined parameter regions to
constitute a hyper-rectangle, as proper sampling from polygons
is a nontrivial task.
b) Benchmarks: We include the standard pMC benchmarks from the PARAM website, which contain two parameters.
We furthermore have a rich selection of strategy synthesis problems obtained from partially observable MDPs (POMDPs) [14].
The first example is a maze setting (Maze), introduced in [48].
The objective is to reach a target location in minimal time in
a maze. The initial state is randomized, and the robot can only
get an observation if it hits a wall. We consider an example
with five memory nodes.
Our second example concerns scheduling wireless traffic
over a network channel (Netw), where at each time a scheduler
generates a new packet for each user [49]. The scheduler has
partial observability of quality of the channels for users. The
main tradeoff is to probabilistically schedule the traffic to the
user with the best or worst perceived channel condition.
Finally, in the drone example (Drone), the controller searches
for a policy to arrive at a target location, while avoiding an
intruder. The intruder is only visible within a radius, and
the controller has to take account of the partial information.
We consider a memoryless, and a finite-memory policy with
five memory nodes (Drone-fm) to show the trade-offs in
computation time and obtained specification objective. The
pMDP benchmarks originate from the PARAM website, or as
parametric variants to existing PRISM case studies.
We also introduce a satellite collision avoidance example in
the next subsection.
c) Results: Table I contains an overview of the results for
pMCs. The first two columns refer to the benchmark instance,
the next column to the specification evaluated. We give the
states (States), transitions (Trans.) and parameters (Par.) in the
bisimulation quotient, which is then used for further evaluation.
We then give the minimum (tmin), the maximum (tmax) and
average (tavg) runtime (in seconds) for PSO with different
seeds, the best runtime obtained using SCP and CCP (t). For
CCP and SCP, we additionally give the fraction (in percent) of
time spent in Gurobi (solv), and the number of CCP and SCP
iterations (iter). Table II additionally contains the number of
actions (Actions) for pMDPs. The boldfaced measures tavg,
and t for SCP, CCP, and Gurobi (GRB) are the important
measures to compare. Boldface values are the ones with the
best performance for a specific benchmark.
For the Maze example, PRISM-POMDP found a solution
that satisfies the 5.8 threshold in 1.1 seconds, performing better

than the SCP method. However, PRISM-POMDP ran out of
memory in the other POMDPs.
The runtime of the procedure includes building the model
for Gurobi, and using bisimulation can be a significant part of
the runtime in examples with fewer iterations, like in Netw.
For benchmarks that require a larger of iterations, most of
the runtime consists of convexification of the QCQP around
the previous solution and solving the convex problem with
Gurobi. Solving each problem is significantly faster with SCP
compared to CCP. Therefore, the time spent in Gurobi for the
SCP is significantly smaller than the CCP.
Additionally, adjusting the specification threshold may yield
a big difference in the number of iterations and in the
runtime, which we observe in the Maze and Drone benchmarks.
We observe the effect of including memory clearly in the
Drone benchmark. In the examples with memoryless strategies
(Instance 4,2,1), both the SCP and CCP method can find
solutions for lower thresholds much faster than with finitememory strategies. With a threshold of 0.98, PSO ran out of
time before finding a solution, and CCP exceeds the memory
limit. SCP can find a solution for the 0.98 threshold with a
finite-memory strategy before time-out. Overall, we observe
that the SCP method is significantly faster than PSO and CCP
on benchmarks with many parameters. Finally, solving the
nonconvex QCQP using Gurobi yields a similar runtime with
SCP and CCP in pMCs with two parameters. However, Gurobi
failed to find a solution for all pMCs obtained from POMDPs
before the time limit.
For the pMDP benchmarks, we observe a similar pattern,
where the SCP method is significantly faster than PSO and
SCP in all but one benchmark. For the Csma benchmark, the
SCP method fails to find a feasible solution for two considered
thresholds, whereas the CCP method can find a feasible solution
in seconds. The benchmarks Csma and Wlan are currently
not supported by PSO due to the nonrectangular well-defined
parameter space. Similar to the pMC benchmarks, Gurobi was
able to solve a pMDP with 2 parameters in a similar time with
CCP and SCP. However, Gurobi failed to find a solution for
other pMDPs before the time limit.
d) Effect of integrating model checking for CCP and
SCP: Discarding the model checking results in our CCP
implementation always yields time-outs, even for the rather
simple Maze, with threshold 10, which is solved with usage
of model checking results within a minute. Here, using model
checking results thus yields a speed-up by a factor of at least
60. For the Netw example, not using model checking increases
the runtime by ten on average. For the Drone example, we
observe that using model checking yields a similar results to
Maze, and the improvement is significant.
For the SCP method, we observed that model checking
reduces the runtime of the procedure significantly in all
examples and guarantees the solution’s correctness. In Drone
examples, the size of the trust region becomes too small before
reaching the required threshold without model checking, and
the SCP procedure terminates incorrectly. On the other hand,
we can observe that the procedure runs in minutes if we include
model checking, and it also significantly reduces the required
number of iterations.
9

[MC] why
10%
or so
spent
in the
solver

TABLE I
P MC BENCHMARK RESULTS

Problem
Set
Spec
Brp
P≤0.1
Brp
P≤0.1
Crowds
P≤0.1
Nand
P≤0.05
Maze
E≤10
Maze
E≤6
Maze
E≤5.3
Netw
E≤10
Netw
E≤6
Netw
E≤3.25
Drone
P≥0.55
Drone
P≥0.90
Drone
P≥0.95
Drone
P≥0.98
Drone-fm P≥0.90
Drone-fm P≥0.95
Drone-fm P≥0.98

States
324
20999
80
5447
1303
1303
1303
22849
22849
22849
4179
4179
4179
4179
32403
32403
32403

Info
Trans.
Par. tmin
452
2
0
29703
2
24
120
2
1
7374
2
0
2658
590 213
2658
590
–
2658
590
–
54516 4691 413
54516 4691
–
54516 4691
–
9414 1053 323
9414 1053
–
9414 1053
–
9414 1053
–
70099 12286
–
70099 12286
–
70099 12286
–

PSO
tmax tavg
t solv
0
0
0
5%
36
28
6 9%
1
1
2
1%
0
0
1
4%
230 219
3 18%
– TO
4 21%
– TO
6 21%
553 486 33 6%
– TO 37 8%
– TO 254 21%
368 352
4 6%
– TO
6 11%
– TO
7 13%
– TO TO
–
– TO 152 17%
– TO 174 22%
– TO 363 38%

SCP
mc
1%
0%
0%
0%
1%
1%
1%
1%
1%
1%
1%
2%
2%
–
1%
1%
2%

init
24%
18%
97%
22%
25%
22%
20%
12%
10%
2%
20%
12%
12%
–
19%
17%
9%

iter
t
2
0
2
9
4
1
1
2
9
70
14
78
23 122
2
32
3 478
38 TO
2
9
4
65
6 539
– TO
4 MO
5 MO
20 MO

solv
37%
51%
1%
29%
82%
78%
81%
39%
59%
–
61%
82%
86%
–
–
–
–

CCP
mc
1%
1%
0%
0%
0%
0%
0%
0%
1%
–
1%
1%
0%
–
–
–
–

init iter
13%
4
6%
3
96%
2
19%
2
1% 45
1% 51
0% 79
15%
3
2%
9
–
–
8%
2
1% 13
0% 97
–
–
–
–
–
–
–
–

GRB
t
1
6
2
1
TO
TO
TO
TO
TO
TO
TO
TO
TO
TO
TO
TO
TO

TABLE II
P MDP BENCHMARK RESULTS

Problem
Set
Spec
Brp
P≤0.1
Coin P≥0.9
Coin P≥0.99
Csma E≤69.7
Csma E≤69.3
Csma E≤68.9
Virus E≤10
Virus E≤8.1
Wlan E≤2450
Wlan E≤2405

States
18369
22656
22656
7958
7958
7958
761
761
2711
2711

Info
Actions
18510
60544
60544
7988
7988
7988
2606
2606
3677
3677

Trans.
24950
75232
75232
10594
10594
10594
5009
5009
4877
4877

PSO
Par. tmin tmax
2
45
47
2
–
–
2
–
–
26 n.s.
n.s.
26 n.s.
n.s.
26 n.s.
n.s.
18
8
9
18
13
17
15 n.s.
n.s.
15 n.s.
n.s.

tavg
t solv
46
2
6%
TO
7 28%
TO 18 21%
n.s.
3
5%
n.s. TO
–
n.s. TO
–
8
2 12%
15
2 14%
n.s.
1 17%
n.s. 14 34%

SCP
mc
0%
1%
1%
1%
–
–
1%
0%
1%
2%

CCP
init iter
t solv mc
23%
1
2 36% 0%
8%
1
72 90% 0%
48%
2 271 94% 0%
68%
23
8 71% 0%
–
–
16 83% 0%
–
–
17 84% 0%
7%
4
4 66% 0%
5%
6
32 77% 0%
37%
10 TO
–
–
2% 464 TO
–
–

init iter
19%
1
1%
3
0% 13
21%
8
12% 13
12% 16
3%
3
0% 17
–
–
–
–

GRB
t
15
TO
TO
TO
TO
TO
TO
TO
TO
TO

C. Satellite Collision Avoidance
In this example, we consider a satellite collision avoidance
problem [27], [28]. We formulate the spacecraft dynamics in
Hill’s reference frame, with the origin at a specified location
on a circular spacecraft orbit [50], [51]. We define the three
axes of the motion as in [50], [51]. We consider circular orbits
in this example, as it yields time-invariant satellite dynamics
with natural motion trajectories (NMTs).
The spacecraft dynamics include periodic behavior around
the earth and a set of natural motion trajectories (NMTs) [27],
[29]. The satellite can follow the NMT with no control usage,
allowing a fuel-efficient trajectory. We show a set of 36
elliptical NMTs centered at the origin in Fig. 4. The objective
is to maximize the probability of avoiding a collision with
other objects in the space and successfully finish a cycle in
the orbit while taking into account sensor errors.
Given a set of NMTs, we form an undirected graph with
one node corresponding to each closed NMT and time index
t, and two nodes share an edge if the distance between them
is 250km. If two nodes share an edge, then it is possible to
perform a transfer between two nodes. We encode the problem
is a POMDP with state variables (1) n, the current NMT, (2)
t, the time index at the NMT. Similar to [27], we discretize
the trajectory into 200 time indices with 36 NMTs, and the
10

Fig. 4. A set of elliptical NMTs around the origin. The satellite orbits around
the origin in one of the NMTs. The satellite may transition into different orbits
if two points are sufficiently close to each other.

3200 observations give the partial information of the current
NMT and time index in orbit. In each NMT and time index,
there are two types of actions, (1) staying in the current NMT,

and 652.56 seconds for memoryless policy, and finite memory
policy, respectively. These results show the trade-offs between
the cost and probability of safety of the two policies. Both
PRISM-POMDP and CCP method ran out of memory while
solving the POMDP.
To show the scalability of the SCP method, we discretize
trajectory into 8000 time indices with 36 NMTs, thus allowing
a control input to be given to satellite in every 0.2 second. We
also consider the effect of having different levels of sensor
quality, where the satellite can get an observation in every
40, 80, and 200 time steps. The resulting POMDPs have 288000
states and 7200, 3600, and 1440 observations, and the obtained
pMC from memoryless policies have 10042, 5337, and 2448
parameters respectively. With 8000 time indices, we obtained
a solution that has a collision probability of less than 10−3
with memoryless policies, showing the benefit of increasing the
number of time indices compared to the previous example. The
SCP method took 7 iterations to find a solution for the models
with 7200 and 3600 observations, and it took 9 iterations
for the model with 1440 observations. The computation took
2014, 1629, and 1877 seconds for the models with 7200, 3600,
and 1440 observations, respectively, showing that our approach
does not scale exponentially with the number of observations
and parameters.

Fig. 5. A set of elliptical NMTs. We show the obtained trajectory from the
memoryless policy in red that finishes an orbit around the origin. We also
highlight the NMTs that was used as a part of the trajectory.

D. Discussion
a) A tuned variant of SCP improves the state-of-the-art:
We observed that directly applying SCP methods like using
our SCP implementation without model checking does not
yield a scalable method and may cause incorrect terminations.
To solve the nonconvex QCQP that originates from a pMDP
efficiently, we needed to update parts of the model between
each iteration instead of rebuilding. Additionally, Gurobi can
use the results from the previous iterations, which improves
the overall method’s runtime. Using state reduction techniques
from model checking reduces the number of variables in
Fig. 6. A set of elliptical NMTs. We show the obtained trajectory from a
finite-memory policy in red that finishes an orbit around the origin. We also each convex problem, which improves the runtime and the
highlight the NMTs that was used as a part of the trajectory.
numerical stability of the procedure. The critical ingredient
is to incorporate model checking, which reduces the number
of iterations significantly. It also allows a sound termination
which increments the time index by 1, and (2) switching to criterion, which cannot be realized by directly applying
a different NMT if two nodes share an edge. In our model, SCP methods as the convexified problem is not an overthe probability of successfully switching to another NMT is approximation to the original QCQP.
0.9. If a switching action has been used, the satellite may
These combined improvements to the SCP method yield
transfer to an unintended nearby orbit with some probability. a procedure that can handle much bigger problems than
The specification P≥λ is to maximize the probability of not existing POMDP solvers. The method is also superior to
having a collision with another objective while successfully sampling-based approaches in problems with many parameters.
finishing a cycle.
It also significantly outperforms our previous CCP method
We show the trajectories from two different policies. We in almost all examples considered. Benchmarks with many
show a trajectory from a memoryless policy in Fig. 5 and parameters pose two challenges for sampling-based approaches:
from a policy with finite memory in Fig. 6. The length of Sampling is necessarily sparse due to the high dimension, and
the trajectory with the finite memory policy is 402, which optimal parameter valuations for one parameter often depend
is twice the length of the trajectory from memoryless policy. significantly on other parameter values. Finally, the SCP method
The expected cost is due to switching to a different NMT, for is more numerically stable than the CCP method, especially
the memoryless policy is 619 N · s. In contrast, it is 1249 in the expected cost specifications. The feasible parameter
N · s for the policy with memory. The obtained reachability values may be very small for thresholds that are close to
probabilities are 0.89 and 0.995, and the computation took 98 a locally optimal solution. Such parameter values result in
11

convex problems with large differences between the smallest
and largest coefficient in the encoding. We observed that the
SCP method is more robust to such cases compared to the
CCP method.
VII. C ONCLUSION AND F UTURE W ORK
We studied the applicability of convex optimization for
parameter synthesis for parametric Markov decision processes
(pMDPs). To solve the underlying nonconvex optimization
problem efficiently, we proposed two methods that combine
techniques from convex optimization and formal methods. The
experiments showed that our methods significantly improve
the state-of-the-art, and can solve large-scale satellite collision
avoidance problems. In the future, we will investigate how to
handle the case if some of the parameters cannot be controlled
and may be adversarial. We will also consider applying our
techniques to solving uncertain partially observable MDPs.
R EFERENCES
[1] M. L. Puterman, Markov Decision Processes: Discrete Stochastic
Dynamic Programming. John Wiley and Sons, 1994.
[2] X. Ding, S. L. Smith, C. Belta, and D. Rus, “Optimal Control of Markov
Decision Processes with Linear Temporal Logic Constraints,” IEEE
Transactions on Automatic Control, vol. 59, no. 5, pp. 1244–1257, 2014.
[3] C. von Essen and D. Giannakopoulou, “Analyzing the Next Generation
Airborne Collision Avoidance System,” in International Conference on
Tools and Algorithms for the Construction and Analysis of Systems.
Springer, 2014, pp. 620–635.
[4] P. Nilsson, S. Haesaert, R. Thakker, K. Otsu, C.-I. Vasile, A.-A. AghaMohammadi, R. M. Murray, and A. D. Ames, “Toward SpecificationGuided Active Mars Exploration for Cooperative Robot Teams,” 2018.
[5] M. Kwiatkowska, G. Norman, and D. Parker, “PRISM 4.0: Verification of
probabilistic real-time systems,” in CAV, ser. LNCS, vol. 6806. Springer,
2011, pp. 585–591.
[6] C. Dehnert, S. Junges, J.-P. Katoen, and M. Volk, “A storm is coming: A
modern probabilistic model checker,” in CAV (2), ser. LNCS, vol. 10427.
Springer, 2017, pp. 592–600.
[7] A. Pnueli, “The Temporal Logic of Programs,” in 18th Annual Symposium
on Foundations of Computer Science (sfcs 1977). IEEE, pp. 46–57.
[8] C. Daws, “Symbolic and parametric model checking of discrete-time
Markov chains,” in ICTAC, ser. LNCS, vol. 3407. Springer, 2004, pp.
280–294.
[9] R. Lanotte, A. Maggiolo-Schettini, and A. Troina, “Parametric probabilistic transition systems for system design and analysis,” Formal Aspects
Comput., vol. 19, no. 1, pp. 93–109, 2007.
[10] E. M. Hahn, H. Hermanns, and L. Zhang, “Probabilistic reachability for
parametric Markov models,” STTT, vol. 13, no. 1, pp. 3–19, 2010.
[11] R. Calinescu, C. Ghezzi, M. Kwiatkowska, and R. Mirandola, “Selfadaptive software needs quantitative verification at runtime,” Commun.
ACM, vol. 55, no. 9, pp. 69–77, 2012.
[12] G. Su, D. S. Rosenblum, and G. Tamburrelli, “Reliability of run-time
quality-of-service evaluation using parametric model checking,” in ICSE.
ACM, 2016, pp. 73–84.
[13] S. Aflaki, M. Volk, B. Bonakdarpour, J.-P. Katoen, and A. Storjohann,
“Automated fine tuning of probabilistic self-stabilizing algorithms,” in
SRDS. IEEE CS, 2017, pp. 94–103.
[14] S. Junges, N. Jansen, R. Wimmer, T. Quatmann, L. Winterer, J.-P. Katoen,
and B. Becker, “Finite-state controllers of POMDPs using parameter
synthesis,” in UAI. AUAI Press, 2018, to appear.
[15] C. Dehnert, S. Junges, N. Jansen, F. Corzilius, M. Volk, H. Bruintjes,
J.-P. Katoen, and E. Ábrahám, “PROPhESY: A probabilistic parameter
synthesis tool,” in CAV (1), ser. LNCS, vol. 9206. Springer, 2015, pp.
214–231.
[16] S. Boyd and L. Vandenberghe, Convex Optimization. New York, NY,
USA: Cambridge University Press, 2004.
[17] M. Cubuktepe, N. Jansen, S. Junges, J.-P. Katoen, and U. Topcu,
“Synthesis in pMDPs: a Tale of 1001 Parameters,” in International
Symposium on Automated Technology for Verification and Analysis.
Springer, 2018, pp. 160–176.

12

[18] T. Lipp and S. Boyd, “Variations and extension of the convex–concave
procedure,” Optimization and Engineering, vol. 17, no. 2, pp. 263–287,
2016.
[19] Y.-x. Yuan, “Recent Advances in Trust Region Algorithms,” Mathematical
Programming, vol. 151, no. 1, pp. 249–281, 2015.
[20] Y. Mao, M. Szmuk, X. Xu, and B. Acikmese, “Successive Convexification:
A Superlinearly Convergent Algorithm for Non-convex Optimal Control
Problems,” arXiv preprint arXiv:1804.06539, 2018.
[21] X. Chen, L. Niu, and Y. Yuan, “Optimality Conditions and a Smoothing
Trust Region Newton Method for Non-Lipschitz Optimization,” SIAM
Journal on Optimization, vol. 23, no. 3, pp. 1528–1552, 2013.
[22] T. Winkler, S. Junges, G. A. Pérez, and J.-P. Katoen, “On the Complexity
of Reachability in Parametric Markov Decision Processes,” arXiv preprint
arXiv:1904.01503, 2019.
[23] K. Chatterjee, M. Chmelik, and M. Tracol, “What is Decidable about
Partially Observable Markov Decision Processes with ω-Regular Objectives,” Journal of Computer and System Sciences, vol. 82, no. 5, pp.
878–911, 2016.
[24] E. M. Hahn, H. Hermanns, B. Wachter, and L. Zhang, “PARAM: A
model checker for parametric Markov models,” in CAV, ser. LNCS, vol.
6174. Springer, 2010, pp. 660–664.
[25] M. Cubuktepe, N. Jansen, S. Junges, J.-P. Katoen, I. Papusha, H. A.
Poonawala, and U. Topcu, “Sequential convex programming for the
efficient verification of parametric mdps,” in TACAS (2), ser. LNCS, vol.
10206, 2017, pp. 133–150.
[26] T. Chen, E. M. Hahn, T. Han, M. Kwiatkowska, H. Qu, and L. Zhang,
“Model repair for Markov decision processes,” in TASE. IEEE CS, 2013,
pp. 85–92.
[27] G. R. Frey, C. D. Petersen, F. A. Leve, I. V. Kolmanovsky, and A. R.
Girard, “Constrained Spacecraft Relative Motion Planning Exploiting Periodic Natural Motion Trajectories and Invariance,” Journal of Guidance,
Control, and Dynamics, vol. 40, no. 12, pp. 3100–3115, 2017.
[28] K. L. Hobbs and E. M. Feron, “A Taxonomy for Aerospace Collision
Avoidance with Implications for Automation in Space Traffic Management,” in AIAA Scitech 2020 Forum, 2020, p. 0877.
[29] S. C. Kim, S. W. Shepperd, H. L. Norris, H. R. Goldberg, and M. S.
Wallace, “Mission Design and Trajectory Analysis for Inspection of a
Host Spacecraft by a Microsatellite,” in 2007 IEEE Aerospace Conference.
IEEE, 2007, pp. 1–23.
[30] P. Gainer, E. M. Hahn, and S. Schewe, “Incremental verification of parametric and reconfigurable Markov chains,” CoRR, vol. abs/1804.01872,
2018.
[31] A. Filieri, G. Tamburrelli, and C. Ghezzi, “Supporting self-adaptation
via quantitative verification and sensitivity analysis at run time,” IEEE
Trans. Software Eng., vol. 42, no. 1, pp. 75–99, 2016.
[32] L. Hutschenreiter, C. Baier, and J. Klein, “Parametric Markov chains:
PCTL complexity and fraction-free Gaussian elimination,” in GandALF,
ser. EPTCS, vol. 256, 2017, pp. 16–30.
[33] E. Bartocci, R. Grosu, P. Katsaros, C. Ramakrishnan, and S. Smolka,
“Model repair for probabilistic systems,” in TACAS, ser. LNCS. Springer,
2011, vol. 6605, pp. 326–340.
[34] J. Linderoth, “A simplicial branch-and-bound algorithm for solving
quadratically constrained quadratic programs,” Math. Program., vol. 103,
no. 2, pp. 251–282, 2005.
[35] C. Baier and J.-P. Katoen, Principles of Model Checking. MIT Press,
2008.
[36] J. Zhang, N.-H. Kim, and L. Lasdon, “An Improved Successive Linear
Programming Algorithm,” Management science, vol. 31, no. 10, pp.
1312–1331, 1985.
[37] D. Mayne and E. Polak, “An Exact Penalty Function Algorithm for
Control Problems with State and Control Constraints,” IEEE Transactions
on Automatic Control, vol. 32, no. 5, pp. 380–387, 1987.
[38] S.-P. Han and O. L. Mangasarian, “Exact Penalty Functions in Nonlinear
Programming,” Mathematical programming, vol. 17, no. 1, pp. 251–269,
1979.
[39] J. Bolte and E. Pauwels, “Majorization-Minimization Procedures and
Convergence of SQP Methods for Semi-Algebraic and Tame Programs,”
Mathematics of Operations Research, vol. 41, no. 2, pp. 442–465, 2016.
[40] A. L. Yuille and A. Rangarajan, “The Concave-Convex Procedure
(CCCP),” in Advances in neural information processing systems, 2002,
pp. 1033–1040.
[41] G. R. Lanckriet and B. K. Sriperumbudur, “On the Convergence of
the Concave-Convex Procedure,” in Advances in neural information
processing systems, 2009, pp. 1759–1767.
[42] K. Khamaru and M. Wainwright, “Convergence Guarantees for a Class of
Non-convex and Non-smooth Optimization Problems,” in International
Conference on Machine Learning, 2018, pp. 2601–2610.

[43] A. Auslender, “An Extended Sequential Quadratically Constrained
Quadratic Programming Algorithm for Nonlinear, Semidefinite, and
Second-order Cone Programming,” Journal of Optimization Theory and
Applications, vol. 156, no. 2, pp. 183–212, 2013.
[44] K. Kurdyka, “On gradients of functions definable in o-minimal structures,”
in Annales de l’institut Fourier, vol. 48, no. 3, 1998, pp. 769–783.
[45] W. Rudin, Principles of Mathematical Analysis, ser. International
series in pure and applied mathematics. McGraw-Hill, 1976. [Online].
Available: https://books.google.com/books?id=kwqzPAAACAAJ
[46] Gurobi Optimization, Inc., “Gurobi optimizer reference manual,”
http://www.gurobi.com, 2013.
[47] G. Norman, D. Parker, and X. Zou, “Verification and Control of Partially
Observable Probabilistic Systems,” Real-Time Systems, vol. 53, no. 3,
pp. 354–402, 2017.
[48] A. McCallum, “Overcoming Incomplete Perception with Utile Distinction
Memory,” in Machine Learning, Proceedings of the Tenth International
Conference, University of Massachusetts, Amherst, MA, USA, June 27-29,
1993, P. E. Utgoff, Ed. Morgan Kaufmann, 1993, pp. 190–196. [Online].
Available: https://doi.org/10.1016/b978-1-55860-307-3.50031-9
[49] L. Yang, S. Murugesan, and J. Zhang, “Real-Time Scheduling over
Markovian Channels: When Partial Observability Meets Hard Deadlines,”
in 2011 IEEE Global Telecommunications Conference-GLOBECOM
2011. IEEE, 2011, pp. 1–5.
[50] A. Weiss, C. Petersen, M. Baldwin, R. S. Erwin, and I. Kolmanovsky,
“Safe Positively Invariant Sets for Spacecraft Obstacle Avoidance,”
Journal of Guidance, Control, and Dynamics, vol. 38, no. 4, pp. 720–732,
2015.
[51] B. Wie, Space Vehicle Dynamics and Control. American Institute of
Aeronautics and Astronautics, 2008.

X

qs − ps ≤

P(s, α, s0 ) · (qs0 − ps0 ),

(38)

s0 ∈S

which is equivalent to
xs ≤

X

P(s, α, s0 ) · xs0 .

(39)

s0 ∈S
0
0
Since for
Xall α ∈ Act, and s ∈ S, we have that P(s, α, s ) ≥
0
0 and
P(s, α, s ) = 1, using the inequality in (38) we

A PPENDIX
A. Proof of Theorem 1

s0 ∈S

establish

Proof. Since the assignment of the convexified DC problem
in (20) – (26) is feasible with
X
τ
ks ,

xmax = xs ≤
≤

P(s, α, s0 ) · ps0 .

P(s, α, s0 ) · xs0

(40)

X

P(s, α, s0 ) · xmax

(41)

s0 ∈S

we know that the assignment is feasible for the QCQP
in (1) – (6). We will show that for every s ∈ S we have
Pr(M[u], ♦T, s) ≤ ps , for any feasible assignment for the
QCQP in (1) – (6).
For s ∈ S, define qs = Prs (M[u], ♦T ) (the probability to
reach T from s in M[u]) and xs = qs − ps . Let S< = {s ∈
S | ps < qs }.
For states s ∈ T we have, by (2) that ps = 1 = qs = 1,
meaning that s 6∈ S< . For states s with qs = 0, i.e., states
from which T is almost surely not reachable, we have trivially
ps ≥ qs , also implying s 6∈ S< . Therefore, for every s ∈ S< ,
ps satisfies (6) and T is reachable with positive probability.
Assume, for the sake of contradiction, that S< 6= ∅, and
let xmax = max{xs | s ∈ S}, and Smax = {s ∈ S | xs =
xmax }.
The assumption that S< 6= ∅ implies xmax > 0. Let s ∈ S
be such that xs = xmax . Therefore, s ∈ S< , and thus for all
α ∈ Act, we have that
X

X
s0 ∈S

∀s∈S\T

ps ≥

Algorithm 2 Sequential convex programming with regularization
Initialize: Select x0 ∈ Q, β0 , δ > 0.
1: Step 1 At each iteration l, solve the convex problem (45)–
(48) that is convexified around xl to compute a unique
solution xl+1 .
2: Step 2
3: if hi (xl ) + ∇hi (xl )> (x − xl ) ≤ 0 for i = 1, . . . , m then
4:
Accept this step, and set βl+1 = βl .
5: else
6:
Reject this iteration, set xl+1 ← xl , and βl+1 ← βl +δ.
7: end if

≤ xmax

X

P(s, α, s0 ) = xmax .

(42)

s0 ∈S

Which implies that all the inequalities are equalities, meaning
that
X
xmax = xs =
P(s, α, s0 ) · xs0
(43)
s0 ∈S

= xmax ·

X

P(s, α, s0 ).

(44)

s0 ∈S

The equation in (44) gives us that xs0 = xmax > 0 for
every successor s0 of s in M[u]. Since s ∈ Smax was chosen
arbitrarily, for every state s ∈ Smax , all successors of s are also
in Smax . As we established that S< ∩ T = ∅, it is necessary
that T is not reachable with positive probability from any
s ∈ Smax , which is a contradiction with the fact that from
every state in S< , the set T is reachable.

B. Convergence of SCP methods for parameter synthesis

(36)

s0 ∈S

In this section, we show the convergence of a SCP method
that is a variant of Algorithm 1. Similar to Section V-A, we
denote our variable pair (ps , v) for s ∈ S and v ∈ V as x in
this section. Let the objective in (1) be h0 (x), the inequality
constraints in (6) be

On the other hand, there exists an α ∈ Act such that we
have
X
qs =
P(s, α, s0 ) · qs0 .
(37)
s0 ∈S

hi (x) ≤ 0,

Thus,
13

i = 1, . . . , m

where m is the number of inequality constraints. As the other
constraints in the QCQP (1)–(6) are convex, we compactly
represent the constraints in (2)–(4) them as
x ∈ Q.
Note that the convex set Q is compact, which is a required
assumption for the convergence analysis of SCP methods.
Remark 2. We remark that we do not include the threshold
constraint in (5), as SCP methods require an initial feasible
point for convergence analysis. An initial feasible point can
be obtained by a model checking step with any well-defined
parameter instantiations without the threshold constraints. The
provided analysis is concerned with computing a locally optimal
solution.
We also note that the functions hi (x) are C 2 with Lipschitz continuous gradients as they are quadratic. For each
i = 0, 1, . . . , m, we denote by Li > 0 the Lipschitz constants
of ∇hi .
At each iteration l, we solve the following convex problem
with variables x and k:
µ + βl µ0
kxl − xk22
(45)
2
subject to hi (xl ) + ∇hi (xl )> (x − xl ) ≤ k, i = 1, . . . , m,
(46)
minimize h0 (x) + βl k +

k ≥ 0,

(47)

x ∈ Q.

(48)

where µ > L0 and µ0 ≥ maxi=1,...,m Li , βl > 0. We show the
SCP method in Algorithm 2.
shall We now state the convergence result of Algorithm 2.

[MC]
I
include
the
proof
in theorem
2.3?
the
proof
of theorem
2.2
and
theorem
2.3 is
about
10
pages,
and
is certainly
out of
scope
of me
and
this
paper

Theorem 4. [39, Theorem 2.2, Theorem 2.3]. The sequence
{xl } generated by Algorithm 2 converges to a feasible point
x∞ that satisfies the KKT conditions in Theorem 2 for the
QCQP in (1)–(4) and (6). Furthermore, the convergence rate
is in the form
kxk − x∞ k2 = O(q k ), with q ∈ (0, 1),
kxk − x∞ k2 = O(1/k ξ ), with ξ > 0.

14


